Continuous Non-Invasive Eye Tracking In Intensive Care

Delirium, an acute confusional state, is a common occurrence in Intensive Care Units (ICUs). Patients who develop delirium have globally worse outcomes than those who do not and thus the diagnosis of delirium is of importance. Current diagnostic methods have several limitations leading to the suggestion of eye-tracking for its diagnosis through in-attention. To ascertain the requirements for an eye-tracking system in an adult ICU, measurements were carried out at Chelsea & Westminster Hospital NHS Foundation Trust. Clinical criteria guided empirical requirements of invasiveness and calibration methods while accuracy and precision were measured. A non-invasive system was then developed utilising a patient-facing RGB-camera and a scene-facing RGBD-camera. The system's performance was measured in a replicated laboratory environment with healthy volunteers revealing an accuracy and precision that outperforms what is required while simultaneously being non-invasive and calibration-free The system was then deployed as part CONfuSED, a clinical feasibility study where we report aggregated data from 5 patients as well as the acceptability of the system to bedside nursing staff. The system is the first eye-tracking system to be deployed in an ICU.

==> scripts/aicu_measurements.csv <==
Timestamp,Type of measurement,Measurement,Distance from Patient
12/08/2020 09:57:23,Size,96,320
12/08/2020 09:57:58,Size,33,350
12/08/2020 09:58:20,Size,42,370
12/08/2020 09:58:53,Size,30,300
12/08/2020 09:59:39,Distance,160,320
12/08/2020 10:00:02,Distance,100,310
12/08/2020 10:01:43,Distance,40,360
12/08/2020 10:02:36,Size,40,380
12/08/2020 10:03:23,Size,25,770
12/08/2020 10:04:04,Size,25,770
12/08/2020 10:04:37,Size,95,780
12/08/2020 10:05:00,Distance,80,770
12/08/2020 10:05:29,Distance,270,500
12/08/2020 10:06:15,Size,40,380
12/08/2020 10:06:47,Size,15,750
12/08/2020 10:07:03,Size,16,480
12/08/2020 10:07:21,Size,185,750
12/08/2020 10:07:35,Size,14,350
12/08/2020 10:08:02,Size,15,150
12/08/2020 10:08:42,Size,50,960
12/08/2020 10:08:57,Distance,200,150
12/08/2020 10:15:15,Size,157,350
28/08/2020 17:31:39,Size,95,260
28/08/2020 17:31:56,Size,30,274
28/08/2020 17:32:31,Size,70,320
28/08/2020 17:32:53,Size,80,180
28/08/2020 17:33:22,Size,40,310
28/08/2020 17:33:47,Size,45,330
28/08/2020 17:34:00,Size,30,350
28/08/2020 17:34:33,Size,20,340
28/08/2020 17:34:48,Size,40,350
28/08/2020 17:35:28,Size,35,356
28/08/2020 17:35:51,Distance,40,320
28/08/2020 17:36:05,Distance,30,320
28/08/2020 17:36:37,Distance,10,380
28/08/2020 17:36:49,Distance,10,350
28/08/2020 17:37:23,Distance,170,280
28/08/2020 17:37:37,Distance,180,240
28/08/2020 17:37:51,Distance,160,260
28/08/2020 17:38:15,Distance,130,220
28/08/2020 17:38:31,Distance,30,210
28/08/2020 17:38:46,Distance,40,200
28/08/2020 17:39:52,Distance,180,330
28/08/2020 17:40:38,Size,110,320
28/08/2020 17:41:08,Size,50,300
28/08/2020 17:41:21,Size,70,330
28/08/2020 17:41:35,Size,330,340
28/08/2020 17:41:52,Size,26,340
28/08/2020 17:42:09,Size,20,340
28/08/2020 17:42:24,Size,15,350
28/08/2020 17:42:42,Size,90,350
28/08/2020 17:43:07,Size,55,180
28/08/2020 17:43:41,Distance,180,310
28/08/2020 17:44:00,Size,70,330
28/08/2020 17:44:15,Distance,30,340
28/08/2020 17:44:29,Distance,50,340
28/08/2020 17:44:40,Distance,60,340
28/08/2020 17:44:59,Distance,200,300

==> scripts/marker_analysis_accuracy_precision.csv <==
,accuracy,precision
0,5.289577106928112,2.149460859055097
1,4.195368708132168,3.9512785428010795
2,5.460603397663645,1.8313859313235856
3,2.033143361912872,2.0931759703254462
4,1.567802234923402,2.1009733761060385
5,5.4359467133017745,2.674929037315002
6,4.569649306605115,2.0948106026461097
7,3.4513311054867923,4.954623002073068
8,2.444631105915435,1.4034608387400442
9,2.0570586159823923,1.7131622569169884
10,2.5901594162652684,1.931511246666618
11,2.815056298472302,3.5948647984712054
12,6.358014562672242,2.0594489129334272
13,3.7375125761012766,1.6820113553319367
14,6.604619430778042,3.527441862815675
15,5.049391735404782,2.530515895792892
16,4.327907837613603,2.729912185562305
17,5.139844702155603,1.8199368657674164
18,3.051255494881364,4.64833456289044
19,4.144751942204891,3.306970510003179
20,3.799091400943798,3.9911837741500316
21,4.065855652075255,6.702023223586672
22,3.560767183499897,4.616155614953304
23,2.321147507186102,4.918937547230919
24,4.051445287799289,3.5541799404151946
25,3.2953713055626306,1.6349585374805373
26,3.992675454796064,3.9300637966594683
27,4.077147216570894,4.565361534246347
28,3.5636788143336178,2.0253806510357175
29,4.042383812760306,4.283792419568462
30,4.501766535561674,1.5835733784571024
31,5.245636394442342,3.4869094851512363
32,2.924594775108776,1.6772951730757284
33,6.46644694620743,1.6311771543423517
34,4.727739695242889,2.422541836413626
35,6.062056516455616,3.0202853747791885
36,6.715424574412247,1.196214928243865
37,3.4807882754177415,3.246670319378396
38,5.855793188560199,4.28545913675656
39,3.289230819113012,1.3787913625922428
40,5.002647957274273,1.5028587932000996
41,2.7253639931313183,6.666195519145009
42,7.6423621493089176,1.9486843702306786
43,4.819640125754464,1.6730779833576992
44,4.147300149567533,1.429710724850266
45,2.140604663470915,3.019911148871736
46,2.3880190543648165,2.389840771679735
47,2.575327615463986,5.550497501539542
48,7.861941405721039,2.0055352579629426
49,6.3478090997701075,1.9664688070480998
50,5.715778156765699,1.8333877284699287
51,2.5050669151762994,4.3177086856408105
52,4.762448079411671,1.8741094392226412
53,3.744623177981056,4.936451323403817
54,4.552241977580839,1.5854747407909588
55,5.261172424322471,7.308960834919645
56,5.368231048763396,1.6243491690654552
57,4.231330086553962,2.919356681392889
58,3.6779924380518354,7.558131699656419
59,4.432359015864751,4.9213269868329785
60,4.544021211574355,2.3530918464735144
61,4.607493364077271,1.9248718083936667
62,4.216632964222419,5.042373418664168
63,5.202241020870316,2.68453653665286
64,4.958360662363372,2.999826964926719
65,2.2876676489911074,3.2312117474503883
66,7.684391253972917,3.6713997312187017
67,6.8529726955200845,3.567097292190633
68,5.331279114601834,1.3112586371432526
69,4.778056918969238,2.038949578950544
70,5.044308883089486,4.2565220096032235
71,1.7326241162555553,4.051357898029142
72,1.4618673425540645,1.4618138452794056
73,4.586351058936232,1.161965812349185
74,4.784954842387001,4.086641005397456
75,2.0657348720342763,5.079157964546958
76,2.9683486123000637,5.0213761812891535
77,3.165682580976572,1.9418339949920138
78,6.785419683237995,2.6335129617870208
79,4.4583178086777036,1.5757203139063065
80,3.0560418341425315,1.1533452575519196
81,3.9131178581731514,3.799671106911629
82,3.9615223707998286,3.0350301940051985
83,5.186728255959255,5.173750192267863
84,5.710323079120187,2.4290458446581025
85,5.957427283239125,1.2731094012852644
86,4.218355190013066,3.1677767030520005
87,8.56651393172769,3.579591431130988
88,7.078917935613717,4.20617620219796
89,5.522985539343265,2.5528715910060993

